Measuring distances to galaxies with globular cluster velocity dispersions

Accurate distances are key to obtaining intrinsic properties of astronomical objects such as luminosity or size. Globular clusters (GCs) follow a well-defined relation between their absolute magnitudes and internal stellar velocity dispersions ($\sigma$), offering an independent way to measure distances to their host galaxies via high-resolution spectroscopy. This is reminiscent of the "Faber-Jackson" for elliptical galaxies. However, unlike galaxies, GCs have a very narrow range of mass-to-light ratios and simple star formation histories. Here we show that the GC $M_V - \text{log}_{10}(\sigma)$ relation is linear, whose slope is identical for the Milky Way and M31 GC systems. Based on this, we use 94 Milky Way GCs which have distances from Gaia parallaxes, or proper-motion dispersion profiles to derive a "GC velocity dispersion" distance (GCVD) to M31, obtaining $(m-M)_0=24.51\pm0.08$ ($d=798\pm28$ kpc), in excellent agreement with independent measurements. Combining data for these two galaxies to create a fiducial relation using 296 GCs with high-quality measurements, we obtain a zeropoint uncertainty ($\pm 0.06$ mag) corresponding to a distance uncertainty of $\sim3\%$. We then use GCVD to obtain a distance to the giant elliptical galaxy NGC\,5128 (Centaurus A), finding $(m-M)_0= 27.95\pm0.09$ ($d=3.89\pm0.16$ Mpc). This is in excellent agreement with, and in some cases more precise than, literature estimates from the tip of the red giant branch or surface brightness fluctuations. We apply GCVD to Local Group galaxies with appropriate data and find good agreement with literature values even in cases with only one GC velocity dispersion measurement.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
